Arbitrary quantum states preparation aided by deep reinforcement learning

The preparation of quantum states is essential in the realm of quantum information processing, and the development of efficient methodologies can significantly alleviate the strain on quantum resources. Within the framework of deep reinforcement learning (DRL), we integrate the initial and the target state information within the state preparation task together, so as to realize the control trajectory design between two arbitrary quantum states. Utilizing a semiconductor double quantum dots (DQDs) model, our results demonstrate that the resulting control trajectories can effectively achieve arbitrary quantum state preparation (AQSP) for both single-qubit and two-qubit systems, with average fidelities of 0.9868 and 0.9556 for the test sets, respectively. Furthermore, we consider the noise around the system and the control trajectories exhibit commendable robustness against charge and nuclear noise. Our study not only substantiates the efficacy of DRL in QSP, but also provides a new solution for quantum control tasks of multi-initial and multi-objective states, and is expected to be extended to a wider range of quantum control problems.

==> References_library.txt <==
@article{carrasquilla2019reconstructing,
  title={Reconstructing quantum states with generative models},
  author={Carrasquilla, Juan and Torlai, Giacomo and Melko, Roger G and Aolita, Leandro},
  journal={Nature Machine Intelligence},
  volume={1},
  number={3},
  pages={155--161},
  year={2019},
  publisher={Nature Publishing Group UK London}
}

@article{carrasquilla2021probabilistic,
  title={Probabilistic simulation of quantum circuits using a deep-learning architecture},
  author={Carrasquilla, Juan and Luo, Di and P{\'e}rez, Felipe and Milsted, Ashley and Clark, Bryan K and Volkovs, Maksims and Aolita, Leandro},
  journal={Physical Review A},
  volume={104},
  number={3},
  pages={032610},
  year={2021},
  publisher={APS}
}

@article{luo2022autoregressive,
  title={Autoregressive neural network for simulating open quantum systems via a probabilistic formulation},
  author={Luo, Di and Chen, Zhuo and Carrasquilla, Juan and Clark, Bryan K},
  journal={Physical review letters},
  volume={128},
  number={9},
  pages={090501},
  year={2022},
  publisher={APS}
}

@article{reh2021time,
  title={Time-dependent variational principle for open quantum systems with artificial neural networks},
  author={Reh, Moritz and Schmitt, Markus and G{\"a}rttner, Martin},
  journal={Physical Review Letters},
  volume={127},
  number={23},
  pages={230501},
  year={2021},
  publisher={APS}
}

@article{neema2024non,
  title={Non-Markovian Quantum Control via Model Maximum Likelihood Estimation and Reinforcement Learning},
  author={Neema, Tanmay and Jha, Susmit and Sahai, Tuhin},
  journal={arXiv preprint arXiv:2402.05084},
  year={2024}
}

@article{dong2008quantum,
  title={Quantum reinforcement learning},
  author={Dong, Daoyi and Chen, Chunlin and Li, Hanxiong and Tarn, Tzyh-Jong},
  journal={IEEE Transactions on Systems, Man, and Cybernetics, Part B (Cybernetics)},
  volume={38},
  number={5},
  pages={1207--1220},
  year={2008},
  publisher={IEEE}
}

@article{yu2022deep,
  title={Deep reinforcement learning with reward design for quantum control},
  author={Yu, Haixu and Zhao, Xudong},
  journal={IEEE Transactions on Artificial Intelligence},
  year={2022},
  publisher={IEEE}
}

@article{yu2023event,
  title={Event-Based Deep Reinforcement Learning for Quantum Control},
  author={Yu, Haixu and Zhao, Xudong},
  journal={IEEE Transactions on Emerging Topics in Computational Intelligence},
  year={2023},
  publisher={IEEE}
}


@article{haug2020classifying,
  title={Classifying global state preparation via deep reinforcement learning},
  author={Haug, Tobias and Mok, Wai-Keong and You, Jia-Bin and Zhang, Wenzu and Png, Ching Eng and Kwek, Leong-Chuan},
  journal={Machine Learning: Science and Technology},
  volume={2},
  number={1},
  pages={01LT02},
  year={2020},
  publisher={IOP Publishing}
}

@article{he2021deep,
  title={Deep reinforcement learning for universal quantum state preparation via dynamic pulse control},
  author={He, Run-Hong and Wang, Rui and Nie, Shen-Shuang and Wu, Jing and Zhang, Jia-Hui and Wang, Zhao-Ming},
  journal={EPJ Quantum Technology},
  volume={8},
  number={1},
  pages={29},
  year={2021},
  publisher={Springer Berlin Heidelberg}
}

@article{lecun2015deep,
  title={Deep learning},
  author={LeCun, Yann and Bengio, Yoshua and Hinton, Geoffrey},
  journal={nature},
  volume={521},
  number={7553},
  pages={436--444},
  year={2015},
  publisher={Nature Publishing Group UK London}
}

@book{shalev2014understanding,
  title={Understanding machine learning: From theory to algorithms},
  author={Shalev-Shwartz, Shai and Ben-David, Shai},
  year={2014},
  publisher={Cambridge university press}
}

@book{sutton2018reinforcement,
  title={Reinforcement learning: An introduction},
  author={Sutton, Richard S and Barto, Andrew G},
  year={2018},
  publisher={MIT press}
}

@article{watkins1992q,
  title={Q-learning},
  author={Watkins, Christopher JCH and Dayan, Peter},
  journal={Machine learning},
  volume={8},
  pages={279--292},
  year={1992},
  publisher={Springer}
}

@article{mnih2013playing,
  title={Playing atari with deep reinforcement learning},
  author={Mnih, Volodymyr and Kavukcuoglu, Koray and Silver, David and Graves, Alex and Antonoglou, Ioannis and Wierstra, Daan and Riedmiller, Martin},
  journal={arXiv preprint arXiv:1312.5602},
  year={2013}
}

@article{mnih2015human,
  title={Human-level control through deep reinforcement learning},
  author={Mnih, Volodymyr and Kavukcuoglu, Koray and Silver, David and Rusu, Andrei A and Veness, Joel and Bellemare, Marc G and Graves, Alex and Riedmiller, Martin and Fidjeland, Andreas K and Ostrovski, Georg and others},
  journal={nature},
  volume={518},
  number={7540},
  pages={529--533},
  year={2015},
  publisher={Nature Publishing Group UK London}
}

@article{dots5coherent,
  title={Coherent Manipulation of Coupled Electron Spins in},
  author={Dots, Semiconductor Quantum},
  journal={condensed-matter physics},
  volume={5},
  pages={6}
}

@article{roloff2010electric,
  title={Electric g tensor control and spin echo of a hole-spin qubit in a quantum dot molecule},
  author={Roloff, Robert and Eissfeller, Thomas and Vogl, Peter and P{\"o}tz, Walter},
  journal={New Journal of Physics},
  volume={12},
  number={9},
  pages={093012},
  year={2010},
  publisher={IOP Publishing}
}

@article{barnes2012nonperturbative,
  title={Nonperturbative master equation solution of central spin dephasing dynamics},
  author={Barnes, Edwin and Cywi{\'n}ski, {\L}ukasz and Das Sarma, S},
  journal={Physical review letters},
  volume={109},
  number={14},
  pages={140403},
  year={2012},
  publisher={APS}
}

@article{nguyen2011impurity,
  title={Impurity effects on semiconductor quantum bits in coupled quantum dots},
  author={Nguyen, Nga TT and Das Sarma, S},
  journal={Physical Review B—Condensed Matter and Materials Physics},
  volume={83},
  number={23},
  pages={235322},
  year={2011},
  publisher={APS}
}

@article{khaneja2005optimal,
  title={Optimal control of coupled spin dynamics: design of NMR pulse sequences by gradient ascent algorithms},
  author={Khaneja, Navin and Reiss, Timo and Kehlet, Cindie and Schulte-Herbr{\"u}ggen, Thomas and Glaser, Steffen J},
  journal={Journal of magnetic resonance},
  volume={172},
  number={2},
  pages={296--305},
  year={2005},
  publisher={Elsevier}
}

@article{wang2012composite,
  title={Composite pulses for robust universal control of singlet--triplet qubits},
  author={Wang, Xin and Bishop, Lev S and Kestner, JP and Barnes, Edwin and Sun, Kai and Das Sarma, S},
  journal={Nature communications},
  volume={3},
  number={1},
  pages={997},
  year={2012},
  publisher={Nature Publishing Group UK London}
}

@article{wang2014robust,
  title={Robust quantum gates for singlet-triplet spin qubits using composite pulses},
  author={Wang, Xin and Bishop, Lev S and Barnes, Edwin and Kestner, JP and Sarma, S Das},
  journal={Physical Review A},
  volume={89},
  number={2},
  pages={022310},
  year={2014},
  publisher={APS}
}

@article{krantz2019quantum,
  title={A quantum engineer's guide to superconducting qubits},
  author={Krantz, Philip and Kjaergaard, Morten and Yan, Fei and Orlando, Terry P and Gustavsson, Simon and Oliver, William D},
  journal={Applied physics reviews},
  volume={6},
  number={2},
  year={2019},
  publisher={AIP Publishing}
}

@article{shulman2012demonstration,
  title={Demonstration of entanglement of electrostatically coupled singlet-triplet qubits},
  author={Shulman, Michael D and Dial, Oliver E and Harvey, Shannon P and Bluhm, Hendrik and Umansky, Vladimir and Yacoby, Amir},
  journal={science},
  volume={336},
  number={6078},
  pages={202--205},
  year={2012},
  publisher={American Association for the Advancement of Science}
}

@article{zhang2019semiconductor,
  title={Semiconductor quantum computation},
  author={Zhang, Xin and Li, Hai-Ou and Cao, Gang and Xiao, Ming and Guo, Guang-Can and Guo, Guo-Ping},
  journal={National Science Review},
  volume={6},
  number={1},
  pages={32--54},
  year={2019},
  publisher={Oxford University Press}
}

@article{taylor2005fault,
  title={Fault-tolerant architecture for quantum computation using electrically controlled semiconductor spins},
  author={Taylor, JM and Engel, H-A and D{\"u}r, W and Yacoby, Amnon and Marcus, CM and Zoller, P and Lukin, MD},
  journal={Nature Physics},
  volume={1},
  number={3},
  pages={177--183},
  year={2005},
  publisher={Nature Publishing Group UK London}
}

@article{wu2014two,
  title={Two-axis control of a singlet--triplet qubit with an integrated micromagnet},
  author={Wu, Xian and Ward, Daniel R and Prance, JR and Kim, Dohun and Gamble, John King and Mohr, RT and Shi, Zhan and Savage, DE and Lagally, MG and Friesen, Mark and others},
  journal={Proceedings of the National Academy of Sciences},
  volume={111},
  number={33},
  pages={11938--11942},
  year={2014},
  publisher={National Acad Sciences}
}

@article{nichol2017high,
  title={High-fidelity entangling gate for double-quantum-dot spin qubits},
  author={Nichol, John M and Orona, Lucas A and Harvey, Shannon P and Fallahi, Saeed and Gardner, Geoffrey C and Manfra, Michael J and Yacoby, Amir},
  journal={npj Quantum Information},
  volume={3},
  number={1},
  pages={3},
  year={2017},
  publisher={Nature Publishing Group UK London}
}

@article{malinowski2017notch,
  title={Notch filtering the nuclear environment of a spin qubit},
  author={Malinowski, Filip K and Martins, Frederico and Nissen, Peter D and Barnes, Edwin and Cywi{\'n}ski, {\L}ukasz and Rudner, Mark S and Fallahi, Saeed and Gardner, Geoffrey C and Manfra, Michael J and Marcus, Charles M and others},
  journal={Nature nanotechnology},
  volume={12},
  number={1},
  pages={16--20},
  year={2017},
  publisher={Nature Publishing Group UK London}
}

@article{maune2012coherent,
  title={Coherent singlet-triplet oscillations in a silicon-based double quantum dot},
  author={Maune, Brett M and Borselli, Matthew G and Huang, Biqin and Ladd, Thaddeus D and Deelman, Peter W and Holabird, Kevin S and Kiselev, Andrey A and Alvarado-Rodriguez, Ivan and Ross, Richard S and Schmitz, Adele E and others},
  journal={Nature},
  volume={481},
  number={7381},
  pages={344--347},
  year={2012},
  publisher={Nature Publishing Group UK London}
}


@article{van2011charge,
  title={Charge-state conditional operation of a spin qubit},
  author={Van Weperen, I and Armstrong, BD and Laird, EA and Medford, J and Marcus, CM and Hanson, MP and Gossard, AC},
  journal={Physical review letters},
  volume={107},
  number={3},
  pages={030506},
  year={2011},
  publisher={APS}
}

@article{zhang2019does,
  title={When does reinforcement learning stand out in quantum control? A comparative study on state preparation},
  author={Zhang, Xiao-Ming and Wei, Zezhu and Asad, Raza and Yang, Xu-Chen and Wang, Xin},
  journal={npj Quantum Information},
  volume={5},
  number={1},
  pages={85},
  year={2019},
  publisher={Nature Publishing Group UK London}
}

@article{bukov2018reinforcement,
  title={Reinforcement learning in different phases of quantum control},
  author={Bukov, Marin and Day, Alexandre GR and Sels, Dries and Weinberg, Phillip and Polkovnikov, Anatoli and Mehta, Pankaj},
  journal={Physical Review X},
  volume={8},
  number={3},
  pages={031086},
  year={2018},
  publisher={APS}
}

@article{baum2021experimental,
  title={Experimental deep reinforcement learning for error-robust gate-set design on a superconducting quantum computer},
  author={Baum, Yuval and Amico, Mirko and Howell, Sean and Hush, Michael and Liuzzi, Maggie and Mundada, Pranav and Merkh, Thomas and Carvalho, Andre RR and Biercuk, Michael J},
  journal={PRX Quantum},
  volume={2},
  number={4},
  pages={040324},
  year={2021},
  publisher={APS}
}

@article{wauters2020reinforcement,
  title={Reinforcement-learning-assisted quantum optimization},
  author={Wauters, Matteo M and Panizon, Emanuele and Mbeng, Glen B and Santoro, Giuseppe E},
  journal={Physical Review Research},
  volume={2},
  number={3},
  pages={033446},
  year={2020},
  publisher={APS}
}

@article{porotti2019coherent,
  title={Coherent transport of quantum states by deep reinforcement learning},
  author={Porotti, Riccardo and Tamascelli, Dario and Restelli, Marcello and Prati, Enrico},
  journal={Communications Physics},
  volume={2},
  number={1},
  pages={61},
  year={2019},
  publisher={Nature Publishing Group UK London}
}


@article{an2019deep,
  title={Deep reinforcement learning for quantum gate control},
  author={An, Zheng and Zhou, DL},
  journal={Europhysics Letters},
  volume={126},
  number={6},
  pages={60002},
  year={2019},
  publisher={IOP Publishing}
}

@article{nguyen2021deep,
  title={Deep reinforcement learning for efficient measurement of quantum devices},
  author={Nguyen, V and Orbell, SB and Lennon, Dominic T and Moon, Hyungil and Vigneau, Florian and Camenzind, Leon C and Yu, Liuqi and Zumb{\"u}hl, Dominik M and Briggs, G Andrew D and Osborne, Michael A and others},
  journal={npj Quantum Information},
  volume={7},
  number={1},
  pages={100},
  year={2021},
  publisher={Nature Publishing Group UK London}
}




@article{liu2022quantum,
  title={A quantum system control method based on enhanced reinforcement learning},
  author={Liu, Wenjie and Wang, Bosi and Fan, Jihao and Ge, Yebo and Zidan, Mohammed},
  journal={Soft Computing},
  volume={26},
  number={14},
  pages={6567--6575},
  year={2022},
  publisher={Springer}
}

@article{shindi2023model,
  title={Model-free quantum gate design and calibration using deep reinforcement learning},
  author={Shindi, Omar and Yu, Qi and Girdhar, Parth and Dong, Daoyi},
  journal={IEEE Transactions on Artificial Intelligence},
  volume={5},
  number={1},
  pages={346--357},
  year={2023},
  publisher={IEEE}
}

@article{ding2021breaking,
  title={Breaking adiabatic quantum control with deep learning},
  author={Ding, Yongcheng and Ban, Yue and Mart{\'\i}n-Guerrero, Jos{\'e} D and Solano, Enrique and Casanova, Jorge and Chen, Xi},
  journal={Physical Review A},
  volume={103},
  number={4},
  pages={L040401},
  year={2021},
  publisher={APS}
}

@article{martin2021reinforcement,
  title={Reinforcement learning and physics},
  author={Mart{\'\i}n-Guerrero, Jos{\'e} D and Lamata, Lucas},
  journal={Applied Sciences},
  volume={11},
  number={18},
  pages={8589},
  year={2021},
  publisher={MDPI}
}




@article{niu2019universal,
  title={Universal quantum control through deep reinforcement learning},
  author={Niu, Murphy Yuezhen and Boixo, Sergio and Smelyanskiy, Vadim N and Neven, Hartmut},
  journal={npj Quantum Information},
  volume={5},
  number={1},
  pages={33},
  year={2019},
  publisher={Nature Publishing Group UK London}
}

@article{ferrie2014self,
  title={Self-guided quantum tomography},
  author={Ferrie, Christopher},
  journal={Physical review letters},
  volume={113},
  number={19},
  pages={190404},
  year={2014},
  publisher={APS}
}

@article{doria2011optimal,
  title={Optimal control technique for many-body quantum dynamics},
  author={Doria, Patrick and Calarco, Tommaso and Montangero, Simone},
  journal={Physical review letters},
  volume={106},
  number={19},
  pages={190501},
  year={2011},
  publisher={APS}
}

@article{caneva2011chopped,
  title={Chopped random-basis quantum optimization},
  author={Caneva, Tommaso and Calarco, Tommaso and Montangero, Simone},
  journal={Physical Review A—Atomic, Molecular, and Optical Physics},
  volume={84},
  number={2},
  pages={022326},
  year={2011},
  publisher={APS}
}


@article{rowland2012implementing,
  title={Implementing quantum logic gates with gradient ascent pulse engineering: principles and practicalities},
  author={Rowland, Benjamin and Jones, Jonathan A},
  journal={Philosophical Transactions of the Royal Society A: Mathematical, Physical and Engineering Sciences},
  volume={370},
  number={1976},
  pages={4636--4650},
  year={2012},
  publisher={The Royal Society Publishing}
}

@book{nielsen2010quantum,
  title={Quantum computation and quantum information},
  author={Nielsen, Michael A and Chuang, Isaac L},
  year={2010},
  publisher={Cambridge university press}
}

@article{he2021universal,
  title={Universal quantum state preparation via revised greedy algorithm},
  author={He, Run-Hong and Liu, Hai-Da and Wang, Sheng-Bin and Wu, Jing and Nie, Shen-Shuang and Wang, Zhao-Ming},
  journal={Quantum Science and Technology},
  volume={6},
  number={4},
  pages={045021},
  year={2021},
  publisher={IOP Publishing}
}

@article{chen2013fidelity,
  title={Fidelity-based probabilistic Q-learning for control of quantum systems},
  author={Chen, Chunlin and Dong, Daoyi and Li, Han-Xiong and Chu, Jian and Tarn, Tzyh-Jong},
  journal={IEEE transactions on neural networks and learning systems},
  volume={25},
  number={5},
  pages={920--933},
  year={2013},
  publisher={IEEE}
}

@article{cho2021quantum,
  title={Quantum computation: Algorithms and applications},
  author={Cho, Chien-Hung and Chen, Chih-Yu and Chen, Kuo-Chin and Huang, Tsung-Wei and Hsu, Ming-Chien and Cao, Ning-Ping and Zeng, Bei and Tan, Seng-Ghee and Chang, Ching-Ray},
  journal={Chinese Journal of Physics},
  volume={72},
  pages={248--269},
  year={2021},
  publisher={Elsevier}
}



@article{throckmorton2017fast,
  title={Fast pulse sequences for dynamically corrected gates in singlet-triplet qubits},
  author={Throckmorton, Robert E and Zhang, Chengxian and Yang, Xu-Chen and Wang, Xin and Barnes, Edwin and Das Sarma, S},
  journal={Physical Review B},
  volume={96},
  number={19},
  pages={195424},
  year={2017},
  publisher={APS}
}

@article{johansson2012qutip,
  title={QuTiP: An open-source Python framework for the dynamics of open quantum systems},
  author={Johansson, J Robert and Nation, Paul D and Nori, Franco},
  journal={Computer Physics Communications},
  volume={183},
  number={8},
  pages={1760--1772},
  year={2012},
  publisher={Elsevier}
}

@article{krauss2023optimizing,
  title={Optimizing for an arbitrary Schr{\"o}dinger cat state},
  author={Krauss, Matthias G and Koch, Christiane P and Reich, Daniel M},
  journal={Physical Review Research},
  volume={5},
  number={4},
  pages={043051},
  year={2023},
  publisher={APS}
}



